Detection of anisotropic satellite quenching in galaxy clusters up to $z\sim1$

Satellite galaxies in the cluster environment are more likely to be quenched than galaxies in the general field. Recently, it has been reported that satellite galaxy quenching depends on the orientation relative to their central galaxies: satellites along the major axis of centrals are more likely to be quenched than those along the minor axis. In this paper, we report a detection of such anisotropic quenching up to $z\sim1$ based on a large optically-selected cluster catalogue constructed from the Hyper Suprime-Cam Subaru Strategic Program. We calculate the quiescent satellite galaxy fraction as a function of orientation angle measured from the major axis of central galaxies and find that the quiescent fractions at $0.25<z<1$ are reasonably fitted by sinusoidal functions with amplitudes of a few percent. Anisotropy is clearer in inner regions ($<r_\mathrm{200m}$) of clusters and not significant in cluster outskirts ($>r_\mathrm{200m}$). We also confirm that the observed anisotropy cannot be explained by differences in local galaxy density or stellar mass distribution along the two axes. Quiescent fraction excesses between the two axes suggest that the quenching efficiency contributing to the anisotropy is almost independent of stellar mass, at least down to our stellar mass limit of $M_{*}=1\times10^{10}\,M_{\odot}$. Finally, we argue that the physical origins of the observed anisotropy should have shorter quenching timescales than $\sim1\,\mathrm{Gyr}$, like ram-pressure stripping, because, for anisotropic quenching to be observed, satellites must be quenched before their initial orientation angles are significantly changed.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==

List of files/directory

+ figure: the directory containing all 19 figures in the manuscript
+ main_v4.4f.tex: Latex main file
+ mnras.bst: Latex bibliography style file
+ mnras.cls: Latex class file
+ pCLcore_hsc_1.bib: Bibtex file
+ pCLcore_hsc_1.bbl: Bibtex output file
+ readme.txt: this file
